Quantum Phases and Correlations Drive the Dynamics of Macroscopic Quantum Tunneling Escape in Quantum Simulators

Quantum tunneling remains unexplored in many regimes of many-body quantum physics, including the effect of quantum phase transitions on tunneling dynamics. In general, the quantum phase is a statement about the ground state and has no relation to far-from-equilibrium dynamics. Although tunneling is a highly dynamical process involving many excited states, we find that the quantum phase of the Bose-Hubbard model determines phase-dependent tunneling outcomes for the quantum tunneling escape, or quasi-bound problem. Superfluid and Mott insulator correlations lead to a new quantum tunneling rate, the quantum fluctuation rate. This rate shows surprising and highly dynamical features, such as oscillatory interference between trapped and escaped atoms and a completely different macroscopic quantum tunneling behavior for superfluid and Mott insulator phases. In the superfluid phase we find that escape dynamics are wave-like and coherent, leading to interference patterns in the density with a rapid decay process which is non-exponential. Quantum entropy production peaks when about half the atoms have escaped. In the Mott phase, despite stronger repulsive interactions, tunneling is significantly slowed by the presence of a Mott gap, creating an effective extra barrier to overcome. Only one atom can tunnel at a time, yet the decay process is nearly linear, completely defying the single-particle exponential model. Moreover, quantum entropy peaks when only about one quarter of the atoms have escaped. These and many other such effects go beyond the usual notions of single-particle quantum tunneling, quantum statistical effects on tunneling, and well-known semi-classical approaches from WKB to instanton theory. These results thus open up a new regime of exploration of far-from-equilibrium dynamics for quantum simulators and quantum dynamics.

==> Mott Tunneling Escape Arxiv v2/old.txt <==
Old Intro text, unused

Quantum tunneling, as the explanation for alpha decay, was
one of the first major successes of the then fledgling quantum theory;
discovered by Gamow~\cite{Gamow1928} in 1928 and independently by Gurney and
Condon~\cite{Gurney1929} in 1929. While Alpha decay can be considered a meta-stable state
tunneling into free space, tunneling between two trapped states, specifically
tunneling between chiral isomers, had been examined in 1927 by Friedrich
Hund~\cite{merzbacher_early_2002,hund_zur_1927,hund_zur_1927-2,hund_zur_1927-3}.
Quantum tunneling is now a well understood phenomenon of quantum physics, the
non-zero probability of objects to penetrate through classically forbidden
energy regions. This phenomena has been observed in nature in complex molecules at
Kelvin temperatures~\cite{zuev_carbon_2003}, diffusion in polycrystalline and
amorphous ice~\cite{kuwahata_signatures_2015,minissale_quantum_2013}, and
even biological systems, in the kinetic isotope effect and enzyme
catalysis~\cite{nagel_zachary_d._tunneling_2006,gonzalez-james_experimental_2010,ley_tunnelling_2012}. \daa{Note: these were all taken from Var WKB, need to do updated literature review for past few years (To-Do).}
Quantum tunneling has also been practically applied in the use of flash
memory, tunneling and Zener diodes, and scanning tunneling microscopes.
Along with the fundamental understanding of atomic behavior through quantum
mechanical laws, quantum tunneling has lead to the technological revolutions
that permeate our modern soceity; lasers and fiber optic communications,
transistors,
\comment{etc}. Many modern electronics directly dependent on tunneling:
diodes, flash memory, etc \comment{(get specific)}. Despite 90 years of
research, there are still many
fundamental questions left unanswered concering quantum tunneling of a
many-body system. As is the case with classical many-body systems leading to
the rich landscape of nonlienar dynamics, i.e., the interplay of chaos and
solitons, so too do many-body quantum systems offer drastic consequences:
quantum phase transitions in strongly correlated materials, nonlinear optics,
many-body localization, \comment{(clean up and add specific examples)}. In
this Manuscript, we ask, how does a quantum phase transition affect the
tunneling dynamics of a many-body system. \comment{(Clean up ending sentences
after filling in literature review)}

% Literature review: How ultracold atomic systems have allowed for greater thoretical and experimental pushes into many-body quantum systems.
%* Note: combine histories of AMO, ultracold molecules, BEC's, and solid state physics in this paragraph.
Technological advances in trapping and controlling atoms has
advanced rapidly, allowing control from single atoms with optical tweezer to
macroscopic objects like BEC's. These leaps have allowed for the first
observation of many body quantum tunneling (MBQT), in which interactions
\ldc{modify the tunneling dynamics, creating for example correlations and entanglement}. These advances overcome
many difficulties that exist in solid state devices. \comment{...}


% Introduce the topic of strongly-correlated systems, literature rewview, etc.
% Guiding purpose: many-body effects matter
%* Note: Possibly combine this paragraph with above paragraph, or find a way to transition between them.
One system that necessitates many-body interactions are strongly correlated
systems present; a rich area of research: \comment{literature review: ``what
are the main experimental/theoretical results in this area''}
Computational devices are quickly approaching quantum limit, i.e., tunneling
electron leakage is a well known issue. Quantum computers and simulators
neccessarily deal with many-body physics, wether it's directcontrol or
control to remove many-body effects, it must be understood.

% How tunneling and MBQT has beeen approached theoretically
% Literature review on methods beyond JWKB, major findings, limitations, etc
%* Note: This should cover all ``competing'' methods, their limitations, and what MBS is able to cover.
\ldc{One major approach to tunneling is the semiclassical approximation, in the form of the the JWKB approximation, which comes directly from the Hamilton-Jacobi
treatment of quantum mechanics.}  This method has beeen succesfully applied to many
systems: \comment{(list several)} The JWKB approximation, a first-order
approximation, has been altered/extended to several systems:
\comment{(literature review, look at our own JWKB paper)}. Several methods
have been developed that go beyond the limitations of the JWKB approximation, \ldc{including path integral methods (cite Klein book) and stochastic methods such as the stochastic Gross-Pitaevskii equation [cite Matt Davis work on defect formation and Kibble-Zurek scaling for BECs with vortices].}
\comment{(literature review, look at our own JWKB paper)}. These
methods fall short \ldc{for} quantum many-body
systems in which fluctuations away from mean-field cannot be ignored, including
strongly correlated systems and most systems of interest for quantum simulators and quantum computing.

% Introduce our computational method of choice, MPS
% ToDo: Turn this into a literature rewview on many-body physics computational techniques
\ldc{Advances in computational techniques in the early 2000s for matrix-product states and tensor networks [cite Schollwoeck] have allowed new exploration of macroscopic quantum tunneling for entangled systems.  Such methods have quantitatively demonstrated the failure of e.g. the instanton approximation for unwinding of a superfluid on a ring via macroscopic quantum tunneling~\cite{danshita2011superfluid}.  In previous work we explored the far superfluid regime and the effect of weak interactions on the tunneling process, showing how interactions can modify the tunneling rate $\gamma$ away from the standard exponential prediction of $N(t) = N(0) \exp(-\gamma t)$, with $N(t)$ the number of atoms remaining behind the barrier, as $\gamma$ becomes now a function of $N$ [cite Steinberg work PRL, PRA].  However, this was still in the near-mean field regime in which correlations and entanglement play only a relatively small role.}
This Article focuses on quantum tunneling in a one-dimensional
many-body bosonic system, described by the Bose-Hubbard Hamiltonian, and how the dynamics are
altered from the Superfluid to Mott insulating interaction parameter regimes, \ldc{exploring the role of strong correlations.}

\ldc{major results summarized in abstract in 3 points; first paragraph in one sentence; and here in a  single paragraph.}


Quantum depletion is used to predict how Mott-like or Superfluid-like the system will behave dynamically. Furthermore, we find
that the energy in the trap must relate to the barrier energy in a certain
way to allow for meta-stable trapped states. Exploration of the $h$, $U$, and
$N$, parameter space is a good start, but ultimately does/doesn't accurately
predict the different dynamical regimes which emerge. 

\comment{(Combine following text into above outline paragraph, or maybe into
abstract too)} We plot time both fluctuations as a function of time,
Fig.~\ref{fig:number_fluc_time}, finding large difference between relative
and absolute fluctuations, as well as beteen the escaped and trapped atoms.
We also plot as a function of trapped (escaped) atoms in the well (esacpe)
regions, Fig.~\ref{fig:number_fluc_combined}, finding different functional
dependence in the trap and escape regions. And finally, time derivatives
provide evidence for oscillations in the well and ``blips'' of escaping
atoms.


More old text, from 2:

Figure~\ref{fig:mott_to_superfluid_barrier}(a) shows the average number of trapped
atoms, $n_{\mathrm{trap}}\braket{\hat{n}_{\mathrm{trap}}}$, where the    Figure~\ref{fig:mott_to_superfluid_barrier}(b) shows quantum depletion, $D$.   Both $n_{\mathrm{trap}}$ and $D$ are plotted as
functions of interaction strength $U/J$ and barrier height $h/U$ for $N=25$ and $L=100$.  





For both trapped atoms and depletion, values of $h/U$ above $1.0$ closely
mimic the behavior in Fig.~\ref{fig:Mott_to_SF_depletion}, which is expected
since sufficiently large $h$ start to mimic a hard wall and leads to
commensurate filling inside the well.  

There is a clear separation boundary in
Fig.~\ref{fig:Mott_to_SF_depletion}(a), starting around $h/U \approx 0.8$
and $U/J \approx 1$ and moving to smaller $h/U$ as $U/J$ increases, where states
to the right, higher $h/U$, are mostly trapped, $N_\mathrm{trap}/N \approx
1.0$, and states to the left are increasingly penetrating into the barrier. For
lower $U/J \lessapprox 5.0$, the there is a total loss of meta-stable states
with the number of trapped atoms approaching half, $N_\mathrm{trap}/N = 0.5$;
these states have wave function tails which do not decay into the barrier, being
either flat or growing into the barrier.
The boundary moves to smaller $h/U$ because strong on-site
interactions dominate the tunneling term, and it becomes energetically more
favorable for the atoms to occupy one site in the well each, rather than
spreading out over several sites, which would push atoms into the
barrier.

A similar boundary, to the $n_\mathrm{trap}/N \approx 1.0$ boundary in
Fig.~\ref{fig:mott_to_superfluid_barrier}(b), is also visible for quantum depletion.
It manifests as a noticeable change in $D$ moving from high to low $h/U$. For
$U/J \gtrapprox 3.5$, moving from larger to smaller $h/U$ results in a
decrease in $D$, while for $U/J \lessapprox 3.5$, this results in a
increasing $D$.

For large $U/J$, the system is dominated by the Mott Insulator, with $U/J >
10.0$ having nearly the same depletion for all $h/U$ except those approaching
$h/U=0.25$, and the decrease in $D$ corresponds to more atoms penetrating
into the increasingly lower barriers. Near superfluid-dominated interactions,
$U/J \lessapprox 3.0 $, depletion is lowest for $h/U \gtrapprox 0.75$ for any
given $U/J$. Moving towards smaller $h/U$ causes an increase in $D$, which is
counter to Mott-dominated regions. Both can be attributed to the beginning of
fragmentation of the wave function, with the loss of the meta-stable state
resulting in essentially one state in the well and one state inside the trap.
This is an artifact of our finite lattices and grand canonical ensemble,
with the chemical potential becoming larger than the trapping barrier height;
a trap in free-space would expel atoms until it reached some new
equilibrium. \comment{(While true, this statement kind of casts our research
in a bad light, so we should consider re-wording, or incorporating this into
another part of the paper/introduction?)}

The overall trends and features of Figs~\ref{fig:mott_to_superfluid_barrier}
are robust down to $N=5$ atoms, and going from $L=50$ up to $125$; from
approximately a double well to an escape region 4 times the well size. The
meta-stable state boundary was still present with the drop being slightly
less drastic for fewer atoms. For increasing $L$, the meta-stable state
boundary became increasingly steep, as would be expected, since states to the
left of the boundary would increasingly escape the trap into the lattice.


\comment{(This is me ruminating. Will have to put this to the test with
some ED analytics!)}
When $h/U$ is too small, even when we are far into the Mott
insulator regime, the meta-stable system retains some superfluidity.
For example, below $h/U=0.5$, depletion never goes above $D
approx 0.6$; it does not get close to a Mott insulator state. This is in
stark contrast to commensurate filling,
Fig.~\ref{fig:Mott_to_SF_depletion}, which was $D \approx ???$. This
occurs because it becomes energetically more favorable for atoms to
be inside the barrier region, expelled from the well by the strong
repulsive on-site energy. In other words, the energy required to excite
into the barrier is below the Mott gap \daa{Ok, so what on this last
statement. Flesh out or clear up.}

It turns out that moving to lower $h/U$ will always lead to lower overall energy
state. This is not too surprising, since being inside the barrier means being
spread out, which means increasing $J$ contribution to energy. So, why is the
system not able to do this with higher $h/U$ states? I'd imagine, it's because
the energy cost of spreading out, is over-compsensated, or over-dominated,
by the increase in on-site energy due to the barrier. Being inside the barrier,
is equivalent to paying the energy price of 2 atoms occupying the same site.
So, if we have a 2 site system, one with a barrier of height $h/U=\mathrm{const.}$,
there comes a point where paying the 2 atoms on $h=0$ site is actually heigher,
than paying the energy price to be inside the barrier. Note, if we have $J=0$,
then there will be a transition, at $h=U$, where haveing 2 atoms in barrier and
one on each site becomes degenerate. Not sure if that helps, but it's interesting to
consider.
\daa{todo: Determine if lower $h/U$ results in less occupation of higher
atom number sites? Seems reasonable, but will have to do ED study
to figure this point out :/.}

\comment{Calculate $\mu$, and incorporate into following paragraph/plots.}
Apart from $U$, $J$, and $V_{\mathrm{ext}}$ in the BHH, another important
energy scale is the Mott Gap, $\Delta_{\mathrm{mott}}$. For smaller system
sizes, using exact diagonalization, it is straight forward to calculate the
energy to the first excited state, which becomes the Mott Gap in the limit $N
\rightarrow \infty$, $L \rightarrow \infty$, and $J/U \rightarrow \infty$.
\comment{(look this up)}. Addition of the external barrier, Eq.~\ref{eq:BHH},
alters this behavior. For example, consider $N$ atoms in a well of length
$L_{\mathrm{trap}}=N$, and some barrier beyond this of size
$L_{\mathrm{bar}}$. In Fig.~\ref{fig:finite_gap}, as the number of barrier
sites increase, the excitation energy, ``finite Mott gap'', decreases. This
softening of the gap comes from the fact that the first excited state has the
additonal option of penetrating into the barrier. \comment({(There is a
limit, however, to this softening, since penetrating further into the barrier
costs $h$ energy at each site to occupy. I suspect this tells us a lot about
the chemical potential and penetration into the barrier, and may be
understandable in simple WKB tail analysis. Not sure.)} \daa{(Discuss
non-commensurate fluctuations here.)}

As we have seen for both $D$ and $N_\mathrm{trap}/N$,
Fig.~\ref{fig:Mott_to_SF_depletion}, sufficiently large $h$ approaches the
commensurate filling behavior, but we also require sufficiently small $h$ to
achieve realizable tunneling times. Although our system produces a softening
of the Mott gap, it is still a relevant energy scale \daa{(Justify this
statement)}, still allows us to explore whether or not the Mott gap alters
the dynamics of tunneling. \comment{(Revise when we actually make plot.)}
Combining this with the statics results in
Figure.~\ref{fig:mott_to_superfluid_barrier}, suggests that the barrier
height should be tuned near $h/U=1.0$, which should provide a suitable
balance between a self-trapped Mott insulator and a meta-stable state, and
$U/j \in [1,6]$ should display a transition from Superfluid to Mott dominated
interactions.

%\begin{figure}
%	\subfloat[]{
%        \includegraphics[width=0.97\linewidth]{Gap_softening}
%	}
%	\caption{\label{fig:finite_gap}
%		\emph{Gap softening with addition of barrier and $L>N$.}
%Plot illustrating the gap as a function of barrier height and interaction %strength for the same case as Fig. 3. This is important so we know how the %barrier modified the key property of the Mott insulator.
%	}
%\end{figure}


\comment{(Following is cut/paste form Dynamics fluctuations vs n discussion.
Will want to incorporate this into statics section.)}
\daa{(Move this ideal ED discussion into methods and statistics!)} A perfect
superfluid with $N$ atoms, $L$ sites, and periodic boundary conditions
\daa{(todo: Double check this is actually for PBD)} would have nuber
fluctuations of $N ( 1- 1/L)$. Thus, this acts as a reasonable upper bound on
our system, since the \comment{??}box-bounday\comment{??} conditions and
barrier will decrease fluctuations. For a perfect Mott with commensurate
filling, it is well known that fluctuations are zero. However,


\comment{(Following is cut/paste form Dynamics intro paragraph. Will ant to
incorporate this into statics section.)}
The statics section has fullfilled 2 roles, to determine what parameter
regimes will produce dynamics that we can explore (will be able to escape in
reasonable time, will have a trapped state, etc), and to attempt to use
statics to predic dynamics.


Cut from Sec. 3:

In this section we explore the dynamics present in the parameter space for
meta-stable states. As was shown previously \daa{(Cite DoubleWell)}, statics
analysis of a double-well system are insufficient to predict the various
dynamic regimes. While the system under study is simpler that the previous
one, in the sense that the atoms only flow from one well into free space,
and we find echos of the double-well results, the statics are unable/able
\comment{(Don't have a complete answer yet)} to predict the dynamical
regimes.

\begin{figure}
    \subfloat{
        \includegraphics[width=0.97\linewidth]{figs/MS_ntrap_dntrapdt_by_U}
    }
    \caption{\label{fig:n_trap_and_n_trap_derivatives}
        \textit{Decay in Number of Trapped atoms and effect of $h/U$.}
        Number of trapped atoms (a,c,e) and time derivatives (b,d,f) for
        $U=1.0$(a,b), $U=3.0$(c,d), and $U=6.0$(e,f). Total atoms is $N=10$,
        for various $h/U$. Far into the Mott dominated regime, $U=6.0$ (e,f),
        with $h/U \ge 1.5$, the decay in $\braket{\hat{n}_{\mathrm{trap}}}$
        becomes increasing linear; strong repulsion causes the atoms to
        escape almost one at a time. The lower barrier heights, $h/U \leq
        1.5$ have very pronounced sudden ``bursts'' with an approximate
        period of 10, as can be seen in the time derivative. For longer $t$,
        the time derivatives in (b,d) smoothly approach $0$.
	}
\end{figure}

\comment{(I like this statement, find somewhere to put it. Maybe in the conclusion?)}
In other words, for any given $U/J$, it's expected that increasing $h/U$ will
eventually trap all of the atoms inside the well, since larger $h/U$
will approach a hard wall, limiting towards a system with
commensurate filling.

%! Commented from above. Review and possibly put back in later
%ToDo It seems that the atoms to escaping after $t \approx 20$ in (c) have a lower velocity, noted by the sharper slope in it's trajectory. Furthermore, the wave function wave-front seems to travel at nearly 2 lattice sites per hopping time, likely accelerated by the repulsive interactions of the atoms within the well.

, i.e., we
have a 2 well system where given the sizes of the left and right wells,
$L_\mathrm{trap}$ and $L_\mathrm{esc}$ respectively, we set $L_\mathrm{trap}
\ll L_\mathrm{esc}$. The minimum required $L$ depends interaction on
strength, $U$, barrier height, $h$, total atoms, $N$, and the observable
being measured. Larger interactions and barriers typically tunnel slower, so
require larger $L$. Single-site observables that only depend on number in the
well, such as $\braket{\hat{n}_\mathrm{trap}}$ and $\Delta n_\mathrm{trap}$,
with low $U$ are sufficiently converged with $L \geq 300$, while
multiple-site observables that capture information of escaped atoms, such
as $g^2$ and $S_\ell$, can require $L \geq 500$.

We also explore mean-field dynamics via the discrete nonlinear Schrodinger
Equation (DNLS),
\begin{equation}
d\psi_{i}/dt = -J(\psi_{i+1} + \psi_{i-1}) + g |\psi_{i}|^{2} \psi + V_{i} \psi_{i}. \label{eq:DNLS}
\end{equation}
The mean occupation on lattice site $i$ is given by $|\psi_{i}|^{2}$, $J$ is
the hopping term, $g$ is the mean-field interaction, and $V_{i}$ is the
external potential at site $i$ \daa{(Note: Lot's of subtle detail I'm
forgetting here)}. By comparing mean-field to MPS simulations, we find
\comment{...} \comment{(Haven't done this analyasis yet.)}

here the barrier changes with interactions as
$h/U=1.0$. Thus, the decay in $\braket{\hat{n}_\mathrm{trap}}$ for the lower
interaction, $U=1.0$ in Fig~.\ref{fig:Lattice_heatmap}(d), is fastter than
Fig~.\ref{fig:Lattice_heatmap}(e,f), with $U=3.0$ and $U=5.0$, because of the
larger barriers. From a purely energetic point of view, one might expect the
tunneling rates to be similar as we increase both $U$ and $h$, but
\comment{(interesting physics here, follow this logic to see where it leads.
Try a straightforward WKB discussion with and without ons-site interaction
maybe?)}
Unlike \daa{(cite PRL)}, the number of atoms in the barrier always
decreases, due the barrier only extending over a single site, and the larger
repulsive interactions of the atoms.\comment{(may find otherwise for
lower $U$, or may be do to single-site barrier)}. We applied fits to these
decay lines, and found\comment{... (Do this analysis)}. While the process
seems relatively smooth here, there are small oscillations and signatures of
``blips'' that become visible with time derivatives.


\daa{(These points may end up left out, mentioned as future works, or become
their own paper)}. Two points of interest, the boundary between occupation
nubmers below and above $10^{-3}$ appears linear. Also, the outer of the
wavefunction, the boundary with the numerically zero region has a shape that
appears to be polynomial in nature, initially moving a lot faster.

\comment{(Not sure what to do with this filler/transition text here. Leave for not, modify later.)}
While on-site atom numbers are experimentally realizable, and
mean-field conditions can be redally achieved, we also look at many-body
observables to understand deviation from single-particle and mean-field
physics.

As stated previously, the decay in the number of trapped atoms may look
smooth, but the time derivative reveals more interesting behavior. Derivative
is numerically taken using scipy's interpolation functions with interpoaltion
of \comment{(carefully analyize routine in order to gain confidence in
results)}.

\ldc{Fix this}
Figure.~\ref{fig:n_trap_and_n_trap_derivatives}, demonstrates how different
values of $h/U$, for a given interaction strength, $U$, alter the dynamics of
$\braket{\hat{n}_{\mathrm{trap}}}$ and its time derivative. As to be
expected, larger barrier heights slow down the decay in the number of atoms
trapped atoms, as can be seen in for $U=1.0,3.0,6.0$ in
Figs.~\ref{fig:n_trap_and_n_trap_derivatives_h_over_U}(a,c,d), respectively.
The time derivatives in
Figs.~\ref{fig:n_trap_and_n_trap_derivatives_h_over_U}(b,d,e), show that
decay is not completely smooth. For values of $U \ge 3.0$,
Fig.~\ref{fig:n_trap_and_n_trap_derivatives}(d), there are clear fluctuations
in the time derivative, step-wise like ``jumps'', with a periodicity of $t
\approx N$. Larger values of $h$ damp these jumps, although they are still
visible up to $t=60$ for $h/U=2.0$, with $d n_\mathrm{trap}/dt$ becoming
almost linear. For $U=6.0$, Fig.~\ref{fig:n_trap_and_n_trap_derivatives}(f),
with $h/U \leq 1.0$ these jumps are visible, although they are not as clearly
defined. For the lower $U=1.0$,
Fig.~\ref{fig:n_trap_and_n_trap_derivatives}(b), there is no obvious sign off
these jumps. The physics of these jumps is \comment{... Still don't
understand physics.}

For $U=1.0$ and $U=3.0$, the dynamics, above $t \approx 50$, all have very
similar slopes, smoothely trend towards $0$; later times not show in figures.
However, for $U=6.0$, the decay curves have not flattened out as much, with
less distinct fluctuations, owing to the fact that the lower barrier,
$h/U=0.9$, has lost 4 time as many atoms by $t=150$, as opposed to
$h/U=2.0$ which has most atoms still trapped. For $U=1.0, 3.0$, the time
derivative is very similar for all values of $h$, with larger $h$, simply
resulting in slower decay of trapped atoms and smaller time derivatives; $d
\braket{n_\mathrm{trap}}/dt$ only reaches $-0.1$ for $h/U=0.9$ vs $-0.2$ for
$h/U=3.0$. This suggest the main effect of the barrier on $n_\mathrm{trap}$
is to speed up or slow down tunneling.

As a counterpoint to Fig.~\ref{fig:n_trap_and_n_trap_derivatives},
Fig.~\ref{fig:n_trap_and_n_trap_derivatives_h_over_U} shows how different $U$
alter escape dynamics for a fixed $h/U$. For $h/U=2.0$,
Fig.~\ref{fig:n_trap_and_n_trap_derivatives}(c), stronger $U$ causes the
decay to become increasingly linear as the atoms escape more and more slowly.
Qualitatively, for $h/U=0.9$, Fig.~\ref{fig:entropy_ntrap_over_U}(a), there
is a noticable difference in $n_\mathrm{trap}$ from $U=4.0$ to $5.0$, which
is not visiable for $h/U=2.0$ since the atoms escape much more slowly, with
barely one to two atoms having tunneled out. While $U \leq 4.0$ curves all
have an approximate exponential decay, the curves of $U=5.0$, from around
$t=50$ to $100$, and $U=6.0$, around $t=50$ to $250$, have a some what linear
decay with a region of positive concavity around $t \approx 70$ for $U=5.0$
and $t \approx 120$ for $U=6.0$.
Periodic, step function-esque, jumps in the time derivative are present for
all $U \geq 3$ with $h/U=0.9$,
Fig.~\ref{fig:n_trap_and_n_trap_derivatives_h_over_U}(b). For the larger
$h/U=2.0$, Fig.~\ref{fig:n_trap_and_n_trap_derivatives_h_over_U}(d), the
jumps are not as noticabe. \daa{Still need to hammer out the physics of these
plateous.}

Next, we look at chain entropy between the trapped and escaped atoms. This
measure quantifies the entropy of entanglement between trapped and escaped
atoms \comment{Double check my understanding here.} \daa{Add citation for
defintion?}. As an example, if the trapped and escaped states could be
partitioned into a pure state \comment{(?language? a pure state or two pure
states?)}, then $S_\ell=0$.
Figure~\ref{fig:entropy_time_over_h_U} plots $S_\ell$ vs time, for various
values of $U$, all grouped into plots with $h/U=0.9$,
Fig.~\ref{fig:entropy_time_over_h_U}(a), and $U=2.0$,
Fig.~\ref{fig:entropy_time_over_h_U}(b). At time $t=0$, the ground state, for
both values of $h/U$, $S_\ell$ is largest for $U=1$ \comment{(Replot to show
these $t=0$ points)}, due in part to the wave function tail exending farther
into the barrier, and thus more atoms to entagle with; for $U=1$,
$h/U=0.9$ has $S_\ell \approx 0.5$ while $h/U=2.0$ has $S_\ell \approx 0.2$.
Because of the faster tunnling rate, $S_\ell$ maximizes more quickly for the
lower barrier, $h/U=0.9$, than $h/U=2.0$, for the same interaction strength,
$U$. For $U \leq 3$, $S_\ell$ does not vary by more than 10\% between
$h/U=0.9$ and $h/U=2.0$, in contrast to $U \geq 4.0$ which vary 20 to 30\%.
\daa{(Plot these entropy on "modified" time axis, with a factor of 2 or so to
see how much they line up)}. \comment{(Will possibly indicate that, in
regardes to entanglement entropy, the system mostly behaves as ``slowed
down'' or sped up)}

\daa{Below was cut from entropy vs number of trapped atoms figure caption}
Entanglement entropy for different $h/U$ trends closely for $U \geq 4$, all lines within \comment{??$5\%$??} of each other, despite the actual rate of escape being slower for larger $h/U$. Entropy maximizes at $\braket{\hat{n}_\mathrm{trap}} \approx 0.75$, for all barriers except $h/U \leq 1.0$ in (a), $U=1.0$, which maximize at $\braket{\hat{n}_\mathrm{trap}} \approx 0.5$.  \daa{Lincoln: x and y axis are the same for all figures. Chan entropy, for a site $\ell$, is $S_\ell = -\sum_{\alpha}^{\chi} (\lambda_{\alpha}^{[\ell]})^2 \log_d[ (\lambda_{\alpha}^{[\ell]})^2]$ }


Figure.~\ref{fig:entropy_ntrap_over_U} plots $S_\ell$ vs the total number of
trapped atoms in order to remove the different time-scalues from
different $h/U$. Note that the x-axis is backwards in time, so that at time
$t=0$, most of the atoms are still trapped, which corresponds to
$n_\mathrm{trap}/N \approx 1 $, and later $t$ run negative along the x-axis.
All $S_\ell$ curves maximize within ?8?\% of $n_\mathrm{trap}/N \approx 0.75
$, except for $h/U \leq 1.0$ with $U=1.0$ \comment{(don't understand physics
of why it's maximizing at this point)}. As to be expected, the initial
$S_\ell$ is always largest for lower $h/U$, due largely to the atoms
penetrating deeper into the barrier, the weaker barrier allowing a stronger
connection between trapped and escaped atoms, and more occupations of higher
number eigenstates \comment{(This is a hunch, quantify)}. This difference in
intitial $S_\ell$ between different $h/U$ values diminishes for larger $U$,
compare Fig.~\ref{fig:entropy_ntrap_over_U}(a) and
Fig.~\ref{fig:entropy_ntrap_over_U}(d), as the larger $U$ causes less initial
penetration into the barrier and more uniformity of the wave function in the
well. Along with having larger initial $S_\ell$, for $U=4.0,6.0$ in
Fig.~\ref{fig:entropy_ntrap_over_U}(c,d), the maximal entropy value, $\max
\{S_\ell \}$, are larger for lower $h/U$. \comment{(There is A LOT I don't
know/understand about $S_\ell$. Will want to do a more thorough
investigation/plotting of these: lower $U$ and different $N$, $N-1$, etc.
Lots of physics hiding here, let's smoke it out.)}

\daa{(Speculation: brain-dump) One thing $S_\ell$ vs $n_\mathrm{ntrap}$ may be saying, is that increasing $h/U$ does not have that much of a change on the ground state, which doesn't have that much of a change in the dynamics? But, we already know that ground-state properties don't actually give the ``full picture'' of the dynamics landscape.} \comment{(Revisit this when we have larger lattice data.)}
It's really interesting that the larger $U$ simulations are reaching overall larger values of $S_\ell$. Note, this is NOT population dependent b/c the ``maximal'' point occurs for $n_\mathrm{max} \approx 0.7$ to $0.8$ in all cases. This is somewhat unexpected. \comment{Note: the key to understanding this is likely that, in the PRL, we had a fixed well width and fixed barrier height. Here, the barrier height scales in interaction, so, in the PRL when repulsive interactions where increased, the wave-function was allowed to penetrate deeper into the barrier. Here, when repulsive interactions are increased, the wave-function penetrates less deep because the barrier also grows larger. In other words, look at the energy per lattice in the well $(\frac{NU}{J})/L_\mathrm{trap}$}

clearly distinguishes between
Mott-dominated and Superfluid-dominated interactions. For $U=1.0$,
fluctuations start near $6$ and then rapidly decrease as atoms escape. This
is in contrast to $U=6.0$, which starts near $2$ and slowly increases to a
maximum near $??3 ??$, around $t \approx 200$, before slowly decreasing. The
$U$ values between those two extremes interpolate between these two
behaviors, with $U=2.0$ monotonically decreasing, $U=4.0$ having a clear
maximum, and $U=3.0$ with a slightly ambigious start.

Figure~\ref{fig:number_fluc_time} contains absolute and relative number
fluctuations as a function of time, with all sublots having a barrier of
$h/U=1.0$. Relative number fluctuations in the well,
Fig.~\ref{fig:number_fluc_time}(a), 

\comment{----- Below is old caption from Number fluctuations vs time figure: todo: pull out useful info  }
        \textit{Number fluctuations in trap, $\Delta(n_\mathrm{trap})^2$, as
        a function of time.} Relative fluctuations are normalized by
        corresponding number of atoms,
        $N_\mathrm{trap}$ in trap and $N_\mathrm{esc}$ for escaped. (a).
        Fluctuations monotonically decrease for $U \leq 3$; superfluid
        dominated initial states are maximally delocalized and result in
        purely decreasing fluctuations. Mott dominated initial states, $U
        \gtrapprox 4.0$, first incease, as mostly-localized atoms spread
        into less occupation sites, then maximize and decrease. (b). Relative
        fluctuations in the well, normalized by $N_\mathrm{trap}$, increase
        for all $U$, indicating that the decrease in $N_\mathrm{trap}$ is
        always faster than the decrease in number fluctuations. (c). Number
        fluctuations in escaped region monotonically increase, from initially
        near-zero values, to larger values than initial fluctuations in the
        trap (a) within the first 50-100 time steps. (d). Relative
        fluctuations of escaped atoms have a sharper initial drop transient
        behavior from non-adiobatic barrier drop, before monotonically
        increasing. This quick drop is due to \daa{???}.

\daa{Cut from fluctuation vs n figure caption}
Different barrier heights cause a small difference in the ground state, $\braket{\hat{n}_\mathrm{trap}}/N \approx 1$, which is most significant for weaker $U$. More Mott-like, stronger $U$, curves are bounded from above by more for Superfluid-domianted, weaker $U$, curves. It can be seen how the data interpolates between the curves for a perfect Mott-state with box-boundary conditions and a Superfluid state with box-boundary conditions, for $N=L$ and for $N=10$, $L \rightarrow \infty $.



\comment{(--- Below was cut/paste from fluc vs time figure ---)}
Normalized fluctuations of escaped atoms are overall larger than for atoms in
the well, but less spread out. The largest deviation from $1.0$ is for
$U=1.0$ which reaches $\Delta n^2_\mathrm{trap}/ N_\mathrm{trap} \approx
0.85$, indicating a close porportionallity between number of escaped atoms
and their number fluctuations. All plots have $h/U=1.0$.



\comment{---- Below is copy/past of old fluctuation vs ntrap figure: todo: pull out useful text, move rest into thesis --------}
        \daa{Todo: merge/move caption text for removed figures into body text. Add correct color/marking description to caption. Make font size in figures smaller}
        \textit{Number fluctiona as a function of trapped and escapted
        atoms.}
        Legend in (a) applies to all figures. Barrier heights of $h/U = 0.9,
        1.0, 1.5, 2.0$ are red, blue, green, purple \daa{(todo: color-code
        plots)}, respectively. For (a)-(c), changing the barrier height does
        not cause significant deviation in overal trends. Different barrier
        heights cuase a small difference in the ground state,
        $\braket{\hat{n}_\mathrm{trap}}/N \approx 1$, which is most
        significant for weaker $U$. More Mott-like, stronger $U$, curves are
        bounded from above by more for Superfluid-domianted, weaker $U$,
        curves. It can be seen how the data interpolates between the curves
        for a perfect Mott-state with box-boundary conditions and a
        Superfluid state with box-boundary conditions, for $N=L$ and for
        $N=10$, $L \rightarrow \infty $ \daa{(Add these curves to the
        figures)}. (d) either unconverged data or just noise due to dividing
        two small numbers. From fits \daa{(todo: fit data)}, $\braket{(\Delta
        n_\mathrm{trap})^2} \sim \braket{n_\mathrm{trap}}$ and
        $\braket{\Delta n_\mathrm{esc}} \sim \braket{n_\mathrm{esc}}^2$.
        Scaling in the trap (b) deviates from linear when there are few atoms
        remaining, $\braket{n_\mathrm{trap}}/N \lessapprox 0.15$. Deviations
        for escaped atoms (c) occur for \daa{(??large??small??$U$??$h/U$??)}
        near $\braket{n_\mathrm{esc}}/N \approx 0.5$.

% todo: Figures b and c have been switched. Replace all fig(b) with fig(c)!
To remove the different time scales from different barrier heights, $h/U$,
i.e., the different tunneling rates, we look at fluctuations as a function of
atoms in Figure.~\ref{fig:number_fluc_combined}. First, let's globally
consider the similarities and differences between all plots, and delve into
seperately each plot afterwards. Note the change in direction of time, for
Figs.~\ref{fig:number_fluc_combined}(a,c), $t=0$ occurs at $n_\mathrm{trap}
/N =1$, initially most atoms are in the well, and at $n_\mathrm{esc} /N =0$
for Figs.~\ref{fig:number_fluc_combined}(b,d). Removing the different
tunneling rate time scales immediately shows that, as a function of
$n_\mathrm{trap}$, weaker $U$ curves have larger absolute and relative
fluctuations in the well than stronger $U$. Another striking feature in
Figs.~\ref{fig:number_fluc_combined}(a,c), is how different barrier heights
do not cause singificant deviations along a given $U$ curve. While there is a
small differece, due to $h/U$, in fluctuations between initial states for
weaker $U$, Figs.~\ref{fig:number_fluc_combined}(a,c), overall fluctuations
of atoms are not strongly influenced by escaped atoms. The same cannot be
said about number fluctuations of atoms in the escape region,
Figs.~\ref{fig:number_fluc_combined}(b,d), where it's not immediately clear
which curves have the same $U$; newly escaping atoms are crashing into
already escaped atoms.

\comment{{Need to outline/draft/rewrite the following paragraphs to
incorporate Mott SF limit lines and discussion!}}


Relative number fluctuations inside the trap,
Fig.~\ref{fig:number_fluc_combined}(c), show a strong \daa({todo: quantify
strong}) linear dependence when most of the atoms are in the well, deviating
when approaching no trapped atoms, $\mathrm{ntrap} \rightarrow 0$. Relative
number fluctuations always increase as atoms escape, as opposed to absolute
number fluctuations which depends on $U$. This is consistent with the
theoretically perfect Superfluid and Mott-insulator curves \daa{(todo: add
these curves)}. As atoms escape, a Mott insulator would expand into a
superposition of degenerate zero energy states, while a superfluid is
initially delocalized over all sites and thus would not increase in relative
fluctuations. Our system, which includes atoms escaped into a barrier and
finite-size effects, shows behaviors of both limits; strong $U$,
Mott-dominated, curves increase rapidly, while weak $U$,
superfluidity-dominated, cruves grow more weakly.

Absolute number fluctuations in the escape region,
Fig.~\ref{fig:number_fluc_combined}(b), start near zero then rapidly increase
towards $1$. This is the exact behavior that would be expected of perfect
Mott or Superfluid states in an infinite lattice, \daa{(add theory curve to
plot)}. There is some deviation from linear dependence on $n_\mathrm{esc}$
for lower $U$. However, despite the fact that the theoretical curves are for
a state which has already been allowed to find a ground-state covering the
whole lattice, our simulations, which has atoms continuously escaping and
spreading out into our pseudo-free lattice, are surprisingly close to the
theoretical curves. This suggest that as the atoms are escaping and spreading
into the lattice, they are maximizing fluctuations locally.

For fluctuations, the main contribution of the barrier
height is to change the time-scale of fluctuations, assuming the barrier is
large enough to capture a meta-stable state but also small enough to avoid
self-trapping.

Fig.~\ref{fig:number_fluc_combined}(d). This data is so noisey, let's wait until convergence to flesh out.


\comment{(todo: Outline fluctuation time deriviatives text)}


Figures.~\ref{fig:g2_for_U} and ~\ref{fig:g2_for_barrier} show how $U$ and $h/U$, repsectively, affect correlations. The diagonal is set to zero to more clearly see the off diagonal structure. Also note, this measure is symmetric, $g_{ij}^2 = g_{ji}^2$.
All figures can be partitioned into 4 distinct regions.
First, the bottom left of each figure shows correlations of all atoms inside the well, a square region formed by all sites $1$ to $10$. Second, the largest region is given by all atoms in the escaped region, all sites greater than $10$, the square region in the top right corner of all figures. And finally, there are 2 rectangular regions giving the correlations between escaped and trapped atoms, in the top left and bottomr right regions of the figures.


Beginning with $U = 2.0$, there are additional off-diagonal ``lines'' in the escaped region. These additional lines start at site $(1,20)$ and continue through the barrier-escape boundary, at sites $(10,30)$, nearly extending out to site $50$. These additional off-diagonal lines are not as concentrated as the main diagonal, being about $1/2$ \daa{(This is a guesstimate, need to quantify!)}. All lines have the ``spread-out'' phenomenom near the fruthest out portion, taking on a more defined ``cone-like'' appearance with less extent.


==> old.txt <==
Old Intro text, unused

Quantum tunneling, as the explanation for alpha decay, was
one of the first major successes of the then fledgling quantum theory;
discovered by Gamow~\cite{Gamow1928} in 1928 and independently by Gurney and
Condon~\cite{Gurney1929} in 1929. While Alpha decay can be considered a meta-stable state
tunneling into free space, tunneling between two trapped states, specifically
tunneling between chiral isomers, had been examined in 1927 by Friedrich
Hund~\cite{merzbacher_early_2002,hund_zur_1927,hund_zur_1927-2,hund_zur_1927-3}.
Quantum tunneling is now a well understood phenomenon of quantum physics, the
non-zero probability of objects to penetrate through classically forbidden
energy regions. This phenomena has been observed in nature in complex molecules at
Kelvin temperatures~\cite{zuev_carbon_2003}, diffusion in polycrystalline and
amorphous ice~\cite{kuwahata_signatures_2015,minissale_quantum_2013}, and
even biological systems, in the kinetic isotope effect and enzyme
catalysis~\cite{nagel_zachary_d._tunneling_2006,gonzalez-james_experimental_2010,ley_tunnelling_2012}. \daa{Note: these were all taken from Var WKB, need to do updated literature review for past few years (To-Do).}
Quantum tunneling has also been practically applied in the use of flash
memory, tunneling and Zener diodes, and scanning tunneling microscopes.
Along with the fundamental understanding of atomic behavior through quantum
mechanical laws, quantum tunneling has lead to the technological revolutions
that permeate our modern soceity; lasers and fiber optic communications,
transistors,
\comment{etc}. Many modern electronics directly dependent on tunneling:
diodes, flash memory, etc \comment{(get specific)}. Despite 90 years of
research, there are still many
fundamental questions left unanswered concering quantum tunneling of a
many-body system. As is the case with classical many-body systems leading to
the rich landscape of nonlienar dynamics, i.e., the interplay of chaos and
solitons, so too do many-body quantum systems offer drastic consequences:
quantum phase transitions in strongly correlated materials, nonlinear optics,
many-body localization, \comment{(clean up and add specific examples)}. In
this Manuscript, we ask, how does a quantum phase transition affect the
tunneling dynamics of a many-body system. \comment{(Clean up ending sentences
after filling in literature review)}

% Literature review: How ultracold atomic systems have allowed for greater thoretical and experimental pushes into many-body quantum systems.
%* Note: combine histories of AMO, ultracold molecules, BEC's, and solid state physics in this paragraph.
Technological advances in trapping and controlling atoms has
advanced rapidly, allowing control from single atoms with optical tweezer to
macroscopic objects like BEC's. These leaps have allowed for the first
observation of many body quantum tunneling (MBQT), in which interactions
\ldc{modify the tunneling dynamics, creating for example correlations and entanglement}. These advances overcome
many difficulties that exist in solid state devices. \comment{...}


% Introduce the topic of strongly-correlated systems, literature rewview, etc.
% Guiding purpose: many-body effects matter
%* Note: Possibly combine this paragraph with above paragraph, or find a way to transition between them.
One system that necessitates many-body interactions are strongly correlated
systems present; a rich area of research: \comment{literature review: ``what
are the main experimental/theoretical results in this area''}
Computational devices are quickly approaching quantum limit, i.e., tunneling
electron leakage is a well known issue. Quantum computers and simulators
neccessarily deal with many-body physics, wether it's directcontrol or
control to remove many-body effects, it must be understood.

% How tunneling and MBQT has beeen approached theoretically
% Literature review on methods beyond JWKB, major findings, limitations, etc
%* Note: This should cover all ``competing'' methods, their limitations, and what MBS is able to cover.
\ldc{One major approach to tunneling is the semiclassical approximation, in the form of the the JWKB approximation, which comes directly from the Hamilton-Jacobi
treatment of quantum mechanics.}  This method has beeen succesfully applied to many
systems: \comment{(list several)} The JWKB approximation, a first-order
approximation, has been altered/extended to several systems:
\comment{(literature review, look at our own JWKB paper)}. Several methods
have been developed that go beyond the limitations of the JWKB approximation, \ldc{including path integral methods (cite Klein book) and stochastic methods such as the stochastic Gross-Pitaevskii equation [cite Matt Davis work on defect formation and Kibble-Zurek scaling for BECs with vortices].}
\comment{(literature review, look at our own JWKB paper)}. These
methods fall short \ldc{for} quantum many-body
systems in which fluctuations away from mean-field cannot be ignored, including
strongly correlated systems and most systems of interest for quantum simulators and quantum computing.

% Introduce our computational method of choice, MPS
% ToDo: Turn this into a literature rewview on many-body physics computational techniques
\ldc{Advances in computational techniques in the early 2000s for matrix-product states and tensor networks [cite Schollwoeck] have allowed new exploration of macroscopic quantum tunneling for entangled systems.  Such methods have quantitatively demonstrated the failure of e.g. the instanton approximation for unwinding of a superfluid on a ring via macroscopic quantum tunneling~\cite{danshita2011superfluid}.  In previous work we explored the far superfluid regime and the effect of weak interactions on the tunneling process, showing how interactions can modify the tunneling rate $\gamma$ away from the standard exponential prediction of $N(t) = N(0) \exp(-\gamma t)$, with $N(t)$ the number of atoms remaining behind the barrier, as $\gamma$ becomes now a function of $N$ [cite Steinberg work PRL, PRA].  However, this was still in the near-mean field regime in which correlations and entanglement play only a relatively small role.}
This Article focuses on quantum tunneling in a one-dimensional
many-body bosonic system, described by the Bose-Hubbard Hamiltonian, and how the dynamics are
altered from the Superfluid to Mott insulating interaction parameter regimes, \ldc{exploring the role of strong correlations.}

\ldc{major results summarized in abstract in 3 points; first paragraph in one sentence; and here in a  single paragraph.}


Quantum depletion is used to predict how Mott-like or Superfluid-like the system will behave dynamically. Furthermore, we find
that the energy in the trap must relate to the barrier energy in a certain
way to allow for meta-stable trapped states. Exploration of the $h$, $U$, and
$N$, parameter space is a good start, but ultimately does/doesn't accurately
predict the different dynamical regimes which emerge. 

\comment{(Combine following text into above outline paragraph, or maybe into
abstract too)} We plot time both fluctuations as a function of time,
Fig.~\ref{fig:number_fluc_time}, finding large difference between relative
and absolute fluctuations, as well as beteen the escaped and trapped atoms.
We also plot as a function of trapped (escaped) atoms in the well (esacpe)
regions, Fig.~\ref{fig:number_fluc_combined}, finding different functional
dependence in the trap and escape regions. And finally, time derivatives
provide evidence for oscillations in the well and ``blips'' of escaping
atoms.


More old text, from 2:

Figure~\ref{fig:mott_to_superfluid_barrier}(a) shows the average number of trapped
atoms, $n_{\mathrm{trap}}\braket{\hat{n}_{\mathrm{trap}}}$, where the    Figure~\ref{fig:mott_to_superfluid_barrier}(b) shows quantum depletion, $D$.   Both $n_{\mathrm{trap}}$ and $D$ are plotted as
functions of interaction strength $U/J$ and barrier height $h/U$ for $N=25$ and $L=100$.  





For both trapped atoms and depletion, values of $h/U$ above $1.0$ closely
mimic the behavior in Fig.~\ref{fig:Mott_to_SF_depletion}, which is expected
since sufficiently large $h$ start to mimic a hard wall and leads to
commensurate filling inside the well.  

There is a clear separation boundary in
Fig.~\ref{fig:Mott_to_SF_depletion}(a), starting around $h/U \approx 0.8$
and $U/J \approx 1$ and moving to smaller $h/U$ as $U/J$ increases, where states
to the right, higher $h/U$, are mostly trapped, $N_\mathrm{trap}/N \approx
1.0$, and states to the left are increasingly penetrating into the barrier. For
lower $U/J \lessapprox 5.0$, the there is a total loss of meta-stable states
with the number of trapped atoms approaching half, $N_\mathrm{trap}/N = 0.5$;
these states have wave function tails which do not decay into the barrier, being
either flat or growing into the barrier.
The boundary moves to smaller $h/U$ because strong on-site
interactions dominate the tunneling term, and it becomes energetically more
favorable for the atoms to occupy one site in the well each, rather than
spreading out over several sites, which would push atoms into the
barrier.

A similar boundary, to the $n_\mathrm{trap}/N \approx 1.0$ boundary in
Fig.~\ref{fig:mott_to_superfluid_barrier}(b), is also visible for quantum depletion.
It manifests as a noticeable change in $D$ moving from high to low $h/U$. For
$U/J \gtrapprox 3.5$, moving from larger to smaller $h/U$ results in a
decrease in $D$, while for $U/J \lessapprox 3.5$, this results in a
increasing $D$.

For large $U/J$, the system is dominated by the Mott Insulator, with $U/J >
10.0$ having nearly the same depletion for all $h/U$ except those approaching
$h/U=0.25$, and the decrease in $D$ corresponds to more atoms penetrating
into the increasingly lower barriers. Near superfluid-dominated interactions,
$U/J \lessapprox 3.0 $, depletion is lowest for $h/U \gtrapprox 0.75$ for any
given $U/J$. Moving towards smaller $h/U$ causes an increase in $D$, which is
counter to Mott-dominated regions. Both can be attributed to the beginning of
fragmentation of the wave function, with the loss of the meta-stable state
resulting in essentially one state in the well and one state inside the trap.
This is an artifact of our finite lattices and grand canonical ensemble,
with the chemical potential becoming larger than the trapping barrier height;
a trap in free-space would expel atoms until it reached some new
equilibrium. \comment{(While true, this statement kind of casts our research
in a bad light, so we should consider re-wording, or incorporating this into
another part of the paper/introduction?)}

The overall trends and features of Figs~\ref{fig:mott_to_superfluid_barrier}
are robust down to $N=5$ atoms, and going from $L=50$ up to $125$; from
approximately a double well to an escape region 4 times the well size. The
meta-stable state boundary was still present with the drop being slightly
less drastic for fewer atoms. For increasing $L$, the meta-stable state
boundary became increasingly steep, as would be expected, since states to the
left of the boundary would increasingly escape the trap into the lattice.


\comment{(This is me ruminating. Will have to put this to the test with
some ED analytics!)}
When $h/U$ is too small, even when we are far into the Mott
insulator regime, the meta-stable system retains some superfluidity.
For example, below $h/U=0.5$, depletion never goes above $D
approx 0.6$; it does not get close to a Mott insulator state. This is in
stark contrast to commensurate filling,
Fig.~\ref{fig:Mott_to_SF_depletion}, which was $D \approx ???$. This
occurs because it becomes energetically more favorable for atoms to
be inside the barrier region, expelled from the well by the strong
repulsive on-site energy. In other words, the energy required to excite
into the barrier is below the Mott gap \daa{Ok, so what on this last
statement. Flesh out or clear up.}

It turns out that moving to lower $h/U$ will always lead to lower overall energy
state. This is not too surprising, since being inside the barrier means being
spread out, which means increasing $J$ contribution to energy. So, why is the
system not able to do this with higher $h/U$ states? I'd imagine, it's because
the energy cost of spreading out, is over-compsensated, or over-dominated,
by the increase in on-site energy due to the barrier. Being inside the barrier,
is equivalent to paying the energy price of 2 atoms occupying the same site.
So, if we have a 2 site system, one with a barrier of height $h/U=\mathrm{const.}$,
there comes a point where paying the 2 atoms on $h=0$ site is actually heigher,
than paying the energy price to be inside the barrier. Note, if we have $J=0$,
then there will be a transition, at $h=U$, where haveing 2 atoms in barrier and
one on each site becomes degenerate. Not sure if that helps, but it's interesting to
consider.
\daa{todo: Determine if lower $h/U$ results in less occupation of higher
atom number sites? Seems reasonable, but will have to do ED study
to figure this point out :/.}

\comment{Calculate $\mu$, and incorporate into following paragraph/plots.}
Apart from $U$, $J$, and $V_{\mathrm{ext}}$ in the BHH, another important
energy scale is the Mott Gap, $\Delta_{\mathrm{mott}}$. For smaller system
sizes, using exact diagonalization, it is straight forward to calculate the
energy to the first excited state, which becomes the Mott Gap in the limit $N
\rightarrow \infty$, $L \rightarrow \infty$, and $J/U \rightarrow \infty$.
\comment{(look this up)}. Addition of the external barrier, Eq.~\ref{eq:BHH},
alters this behavior. For example, consider $N$ atoms in a well of length
$L_{\mathrm{trap}}=N$, and some barrier beyond this of size
$L_{\mathrm{bar}}$. In Fig.~\ref{fig:finite_gap}, as the number of barrier
sites increase, the excitation energy, ``finite Mott gap'', decreases. This
softening of the gap comes from the fact that the first excited state has the
additonal option of penetrating into the barrier. \comment({(There is a
limit, however, to this softening, since penetrating further into the barrier
costs $h$ energy at each site to occupy. I suspect this tells us a lot about
the chemical potential and penetration into the barrier, and may be
understandable in simple WKB tail analysis. Not sure.)} \daa{(Discuss
non-commensurate fluctuations here.)}

As we have seen for both $D$ and $N_\mathrm{trap}/N$,
Fig.~\ref{fig:Mott_to_SF_depletion}, sufficiently large $h$ approaches the
commensurate filling behavior, but we also require sufficiently small $h$ to
achieve realizable tunneling times. Although our system produces a softening
of the Mott gap, it is still a relevant energy scale \daa{(Justify this
statement)}, still allows us to explore whether or not the Mott gap alters
the dynamics of tunneling. \comment{(Revise when we actually make plot.)}
Combining this with the statics results in
Figure.~\ref{fig:mott_to_superfluid_barrier}, suggests that the barrier
height should be tuned near $h/U=1.0$, which should provide a suitable
balance between a self-trapped Mott insulator and a meta-stable state, and
$U/j \in [1,6]$ should display a transition from Superfluid to Mott dominated
interactions.

%\begin{figure}
%	\subfloat[]{
%        \includegraphics[width=0.97\linewidth]{Gap_softening}
%	}
%	\caption{\label{fig:finite_gap}
%		\emph{Gap softening with addition of barrier and $L>N$.}
%Plot illustrating the gap as a function of barrier height and interaction %strength for the same case as Fig. 3. This is important so we know how the %barrier modified the key property of the Mott insulator.
%	}
%\end{figure}


\comment{(Following is cut/paste form Dynamics fluctuations vs n discussion.
Will want to incorporate this into statics section.)}
\daa{(Move this ideal ED discussion into methods and statistics!)} A perfect
superfluid with $N$ atoms, $L$ sites, and periodic boundary conditions
\daa{(todo: Double check this is actually for PBD)} would have nuber
fluctuations of $N ( 1- 1/L)$. Thus, this acts as a reasonable upper bound on
our system, since the \comment{??}box-bounday\comment{??} conditions and
barrier will decrease fluctuations. For a perfect Mott with commensurate
filling, it is well known that fluctuations are zero. However,


\comment{(Following is cut/paste form Dynamics intro paragraph. Will ant to
incorporate this into statics section.)}
The statics section has fullfilled 2 roles, to determine what parameter
regimes will produce dynamics that we can explore (will be able to escape in
reasonable time, will have a trapped state, etc), and to attempt to use
statics to predic dynamics.


Cut from Sec. 3:

In this section we explore the dynamics present in the parameter space for
meta-stable states. As was shown previously \daa{(Cite DoubleWell)}, statics
analysis of a double-well system are insufficient to predict the various
dynamic regimes. While the system under study is simpler that the previous
one, in the sense that the atoms only flow from one well into free space,
and we find echos of the double-well results, the statics are unable/able
\comment{(Don't have a complete answer yet)} to predict the dynamical
regimes.

\begin{figure}
    \subfloat{
        \includegraphics[width=0.97\linewidth]{figs/MS_ntrap_dntrapdt_by_U}
    }
    \caption{\label{fig:n_trap_and_n_trap_derivatives}
        \textit{Decay in Number of Trapped atoms and effect of $h/U$.}
        Number of trapped atoms (a,c,e) and time derivatives (b,d,f) for
        $U=1.0$(a,b), $U=3.0$(c,d), and $U=6.0$(e,f). Total atoms is $N=10$,
        for various $h/U$. Far into the Mott dominated regime, $U=6.0$ (e,f),
        with $h/U \ge 1.5$, the decay in $\braket{\hat{n}_{\mathrm{trap}}}$
        becomes increasing linear; strong repulsion causes the atoms to
        escape almost one at a time. The lower barrier heights, $h/U \leq
        1.5$ have very pronounced sudden ``bursts'' with an approximate
        period of 10, as can be seen in the time derivative. For longer $t$,
        the time derivatives in (b,d) smoothly approach $0$.
	}
\end{figure}

\comment{(I like this statement, find somewhere to put it. Maybe in the conclusion?)}
In other words, for any given $U/J$, it's expected that increasing $h/U$ will
eventually trap all of the atoms inside the well, since larger $h/U$
will approach a hard wall, limiting towards a system with
commensurate filling.

%! Commented from above. Review and possibly put back in later
%ToDo It seems that the atoms to escaping after $t \approx 20$ in (c) have a lower velocity, noted by the sharper slope in it's trajectory. Furthermore, the wave function wave-front seems to travel at nearly 2 lattice sites per hopping time, likely accelerated by the repulsive interactions of the atoms within the well.

, i.e., we
have a 2 well system where given the sizes of the left and right wells,
$L_\mathrm{trap}$ and $L_\mathrm{esc}$ respectively, we set $L_\mathrm{trap}
\ll L_\mathrm{esc}$. The minimum required $L$ depends interaction on
strength, $U$, barrier height, $h$, total atoms, $N$, and the observable
being measured. Larger interactions and barriers typically tunnel slower, so
require larger $L$. Single-site observables that only depend on number in the
well, such as $\braket{\hat{n}_\mathrm{trap}}$ and $\Delta n_\mathrm{trap}$,
with low $U$ are sufficiently converged with $L \geq 300$, while
multiple-site observables that capture information of escaped atoms, such
as $g^2$ and $S_\ell$, can require $L \geq 500$.

We also explore mean-field dynamics via the discrete nonlinear Schrodinger
Equation (DNLS),
\begin{equation}
d\psi_{i}/dt = -J(\psi_{i+1} + \psi_{i-1}) + g |\psi_{i}|^{2} \psi + V_{i} \psi_{i}. \label{eq:DNLS}
\end{equation}
The mean occupation on lattice site $i$ is given by $|\psi_{i}|^{2}$, $J$ is
the hopping term, $g$ is the mean-field interaction, and $V_{i}$ is the
external potential at site $i$ \daa{(Note: Lot's of subtle detail I'm
forgetting here)}. By comparing mean-field to MPS simulations, we find
\comment{...} \comment{(Haven't done this analyasis yet.)}

here the barrier changes with interactions as
$h/U=1.0$. Thus, the decay in $\braket{\hat{n}_\mathrm{trap}}$ for the lower
interaction, $U=1.0$ in Fig~.\ref{fig:Lattice_heatmap}(d), is fastter than
Fig~.\ref{fig:Lattice_heatmap}(e,f), with $U=3.0$ and $U=5.0$, because of the
larger barriers. From a purely energetic point of view, one might expect the
tunneling rates to be similar as we increase both $U$ and $h$, but
\comment{(interesting physics here, follow this logic to see where it leads.
Try a straightforward WKB discussion with and without ons-site interaction
maybe?)}
Unlike \daa{(cite PRL)}, the number of atoms in the barrier always
decreases, due the barrier only extending over a single site, and the larger
repulsive interactions of the atoms.\comment{(may find otherwise for
lower $U$, or may be do to single-site barrier)}. We applied fits to these
decay lines, and found\comment{... (Do this analysis)}. While the process
seems relatively smooth here, there are small oscillations and signatures of
``blips'' that become visible with time derivatives.


\daa{(These points may end up left out, mentioned as future works, or become
their own paper)}. Two points of interest, the boundary between occupation
nubmers below and above $10^{-3}$ appears linear. Also, the outer of the
wavefunction, the boundary with the numerically zero region has a shape that
appears to be polynomial in nature, initially moving a lot faster.

\comment{(Not sure what to do with this filler/transition text here. Leave for not, modify later.)}
While on-site atom numbers are experimentally realizable, and
mean-field conditions can be redally achieved, we also look at many-body
observables to understand deviation from single-particle and mean-field
physics.

As stated previously, the decay in the number of trapped atoms may look
smooth, but the time derivative reveals more interesting behavior. Derivative
is numerically taken using scipy's interpolation functions with interpoaltion
of \comment{(carefully analyize routine in order to gain confidence in
results)}.

\ldc{Fix this}
Figure.~\ref{fig:n_trap_and_n_trap_derivatives}, demonstrates how different
values of $h/U$, for a given interaction strength, $U$, alter the dynamics of
$\braket{\hat{n}_{\mathrm{trap}}}$ and its time derivative. As to be
expected, larger barrier heights slow down the decay in the number of atoms
trapped atoms, as can be seen in for $U=1.0,3.0,6.0$ in
Figs.~\ref{fig:n_trap_and_n_trap_derivatives_h_over_U}(a,c,d), respectively.
The time derivatives in
Figs.~\ref{fig:n_trap_and_n_trap_derivatives_h_over_U}(b,d,e), show that
decay is not completely smooth. For values of $U \ge 3.0$,
Fig.~\ref{fig:n_trap_and_n_trap_derivatives}(d), there are clear fluctuations
in the time derivative, step-wise like ``jumps'', with a periodicity of $t
\approx N$. Larger values of $h$ damp these jumps, although they are still
visible up to $t=60$ for $h/U=2.0$, with $d n_\mathrm{trap}/dt$ becoming
almost linear. For $U=6.0$, Fig.~\ref{fig:n_trap_and_n_trap_derivatives}(f),
with $h/U \leq 1.0$ these jumps are visible, although they are not as clearly
defined. For the lower $U=1.0$,
Fig.~\ref{fig:n_trap_and_n_trap_derivatives}(b), there is no obvious sign off
these jumps. The physics of these jumps is \comment{... Still don't
understand physics.}

For $U=1.0$ and $U=3.0$, the dynamics, above $t \approx 50$, all have very
similar slopes, smoothely trend towards $0$; later times not show in figures.
However, for $U=6.0$, the decay curves have not flattened out as much, with
less distinct fluctuations, owing to the fact that the lower barrier,
$h/U=0.9$, has lost 4 time as many atoms by $t=150$, as opposed to
$h/U=2.0$ which has most atoms still trapped. For $U=1.0, 3.0$, the time
derivative is very similar for all values of $h$, with larger $h$, simply
resulting in slower decay of trapped atoms and smaller time derivatives; $d
\braket{n_\mathrm{trap}}/dt$ only reaches $-0.1$ for $h/U=0.9$ vs $-0.2$ for
$h/U=3.0$. This suggest the main effect of the barrier on $n_\mathrm{trap}$
is to speed up or slow down tunneling.

As a counterpoint to Fig.~\ref{fig:n_trap_and_n_trap_derivatives},
Fig.~\ref{fig:n_trap_and_n_trap_derivatives_h_over_U} shows how different $U$
alter escape dynamics for a fixed $h/U$. For $h/U=2.0$,
Fig.~\ref{fig:n_trap_and_n_trap_derivatives}(c), stronger $U$ causes the
decay to become increasingly linear as the atoms escape more and more slowly.
Qualitatively, for $h/U=0.9$, Fig.~\ref{fig:entropy_ntrap_over_U}(a), there
is a noticable difference in $n_\mathrm{trap}$ from $U=4.0$ to $5.0$, which
is not visiable for $h/U=2.0$ since the atoms escape much more slowly, with
barely one to two atoms having tunneled out. While $U \leq 4.0$ curves all
have an approximate exponential decay, the curves of $U=5.0$, from around
$t=50$ to $100$, and $U=6.0$, around $t=50$ to $250$, have a some what linear
decay with a region of positive concavity around $t \approx 70$ for $U=5.0$
and $t \approx 120$ for $U=6.0$.
Periodic, step function-esque, jumps in the time derivative are present for
all $U \geq 3$ with $h/U=0.9$,
Fig.~\ref{fig:n_trap_and_n_trap_derivatives_h_over_U}(b). For the larger
$h/U=2.0$, Fig.~\ref{fig:n_trap_and_n_trap_derivatives_h_over_U}(d), the
jumps are not as noticabe. \daa{Still need to hammer out the physics of these
plateous.}

Next, we look at chain entropy between the trapped and escaped atoms. This
measure quantifies the entropy of entanglement between trapped and escaped
atoms \comment{Double check my understanding here.} \daa{Add citation for
defintion?}. As an example, if the trapped and escaped states could be
partitioned into a pure state \comment{(?language? a pure state or two pure
states?)}, then $S_\ell=0$.
Figure~\ref{fig:entropy_time_over_h_U} plots $S_\ell$ vs time, for various
values of $U$, all grouped into plots with $h/U=0.9$,
Fig.~\ref{fig:entropy_time_over_h_U}(a), and $U=2.0$,
Fig.~\ref{fig:entropy_time_over_h_U}(b). At time $t=0$, the ground state, for
both values of $h/U$, $S_\ell$ is largest for $U=1$ \comment{(Replot to show
these $t=0$ points)}, due in part to the wave function tail exending farther
into the barrier, and thus more atoms to entagle with; for $U=1$,
$h/U=0.9$ has $S_\ell \approx 0.5$ while $h/U=2.0$ has $S_\ell \approx 0.2$.
Because of the faster tunnling rate, $S_\ell$ maximizes more quickly for the
lower barrier, $h/U=0.9$, than $h/U=2.0$, for the same interaction strength,
$U$. For $U \leq 3$, $S_\ell$ does not vary by more than 10\% between
$h/U=0.9$ and $h/U=2.0$, in contrast to $U \geq 4.0$ which vary 20 to 30\%.
\daa{(Plot these entropy on "modified" time axis, with a factor of 2 or so to
see how much they line up)}. \comment{(Will possibly indicate that, in
regardes to entanglement entropy, the system mostly behaves as ``slowed
down'' or sped up)}

\daa{Below was cut from entropy vs number of trapped atoms figure caption}
Entanglement entropy for different $h/U$ trends closely for $U \geq 4$, all lines within \comment{??$5\%$??} of each other, despite the actual rate of escape being slower for larger $h/U$. Entropy maximizes at $\braket{\hat{n}_\mathrm{trap}} \approx 0.75$, for all barriers except $h/U \leq 1.0$ in (a), $U=1.0$, which maximize at $\braket{\hat{n}_\mathrm{trap}} \approx 0.5$.  \daa{Lincoln: x and y axis are the same for all figures. Chan entropy, for a site $\ell$, is $S_\ell = -\sum_{\alpha}^{\chi} (\lambda_{\alpha}^{[\ell]})^2 \log_d[ (\lambda_{\alpha}^{[\ell]})^2]$ }


Figure.~\ref{fig:entropy_ntrap_over_U} plots $S_\ell$ vs the total number of
trapped atoms in order to remove the different time-scalues from
different $h/U$. Note that the x-axis is backwards in time, so that at time
$t=0$, most of the atoms are still trapped, which corresponds to
$n_\mathrm{trap}/N \approx 1 $, and later $t$ run negative along the x-axis.
All $S_\ell$ curves maximize within ?8?\% of $n_\mathrm{trap}/N \approx 0.75
$, except for $h/U \leq 1.0$ with $U=1.0$ \comment{(don't understand physics
of why it's maximizing at this point)}. As to be expected, the initial
$S_\ell$ is always largest for lower $h/U$, due largely to the atoms
penetrating deeper into the barrier, the weaker barrier allowing a stronger
connection between trapped and escaped atoms, and more occupations of higher
number eigenstates \comment{(This is a hunch, quantify)}. This difference in
intitial $S_\ell$ between different $h/U$ values diminishes for larger $U$,
compare Fig.~\ref{fig:entropy_ntrap_over_U}(a) and
Fig.~\ref{fig:entropy_ntrap_over_U}(d), as the larger $U$ causes less initial
penetration into the barrier and more uniformity of the wave function in the
well. Along with having larger initial $S_\ell$, for $U=4.0,6.0$ in
Fig.~\ref{fig:entropy_ntrap_over_U}(c,d), the maximal entropy value, $\max
\{S_\ell \}$, are larger for lower $h/U$. \comment{(There is A LOT I don't
know/understand about $S_\ell$. Will want to do a more thorough
investigation/plotting of these: lower $U$ and different $N$, $N-1$, etc.
Lots of physics hiding here, let's smoke it out.)}

\daa{(Speculation: brain-dump) One thing $S_\ell$ vs $n_\mathrm{ntrap}$ may be saying, is that increasing $h/U$ does not have that much of a change on the ground state, which doesn't have that much of a change in the dynamics? But, we already know that ground-state properties don't actually give the ``full picture'' of the dynamics landscape.} \comment{(Revisit this when we have larger lattice data.)}
It's really interesting that the larger $U$ simulations are reaching overall larger values of $S_\ell$. Note, this is NOT population dependent b/c the ``maximal'' point occurs for $n_\mathrm{max} \approx 0.7$ to $0.8$ in all cases. This is somewhat unexpected. \comment{Note: the key to understanding this is likely that, in the PRL, we had a fixed well width and fixed barrier height. Here, the barrier height scales in interaction, so, in the PRL when repulsive interactions where increased, the wave-function was allowed to penetrate deeper into the barrier. Here, when repulsive interactions are increased, the wave-function penetrates less deep because the barrier also grows larger. In other words, look at the energy per lattice in the well $(\frac{NU}{J})/L_\mathrm{trap}$}

clearly distinguishes between
Mott-dominated and Superfluid-dominated interactions. For $U=1.0$,
fluctuations start near $6$ and then rapidly decrease as atoms escape. This
is in contrast to $U=6.0$, which starts near $2$ and slowly increases to a
maximum near $??3 ??$, around $t \approx 200$, before slowly decreasing. The
$U$ values between those two extremes interpolate between these two
behaviors, with $U=2.0$ monotonically decreasing, $U=4.0$ having a clear
maximum, and $U=3.0$ with a slightly ambigious start.

Figure~\ref{fig:number_fluc_time} contains absolute and relative number
fluctuations as a function of time, with all sublots having a barrier of
$h/U=1.0$. Relative number fluctuations in the well,
Fig.~\ref{fig:number_fluc_time}(a), 

\comment{----- Below is old caption from Number fluctuations vs time figure: todo: pull out useful info  }
        \textit{Number fluctuations in trap, $\Delta(n_\mathrm{trap})^2$, as
        a function of time.} Relative fluctuations are normalized by
        corresponding number of atoms,
        $N_\mathrm{trap}$ in trap and $N_\mathrm{esc}$ for escaped. (a).
        Fluctuations monotonically decrease for $U \leq 3$; superfluid
        dominated initial states are maximally delocalized and result in
        purely decreasing fluctuations. Mott dominated initial states, $U
        \gtrapprox 4.0$, first incease, as mostly-localized atoms spread
        into less occupation sites, then maximize and decrease. (b). Relative
        fluctuations in the well, normalized by $N_\mathrm{trap}$, increase
        for all $U$, indicating that the decrease in $N_\mathrm{trap}$ is
        always faster than the decrease in number fluctuations. (c). Number
        fluctuations in escaped region monotonically increase, from initially
        near-zero values, to larger values than initial fluctuations in the
        trap (a) within the first 50-100 time steps. (d). Relative
        fluctuations of escaped atoms have a sharper initial drop transient
        behavior from non-adiobatic barrier drop, before monotonically
        increasing. This quick drop is due to \daa{???}.

\daa{Cut from fluctuation vs n figure caption}
Different barrier heights cause a small difference in the ground state, $\braket{\hat{n}_\mathrm{trap}}/N \approx 1$, which is most significant for weaker $U$. More Mott-like, stronger $U$, curves are bounded from above by more for Superfluid-domianted, weaker $U$, curves. It can be seen how the data interpolates between the curves for a perfect Mott-state with box-boundary conditions and a Superfluid state with box-boundary conditions, for $N=L$ and for $N=10$, $L \rightarrow \infty $.



\comment{(--- Below was cut/paste from fluc vs time figure ---)}
Normalized fluctuations of escaped atoms are overall larger than for atoms in
the well, but less spread out. The largest deviation from $1.0$ is for
$U=1.0$ which reaches $\Delta n^2_\mathrm{trap}/ N_\mathrm{trap} \approx
0.85$, indicating a close porportionallity between number of escaped atoms
and their number fluctuations. All plots have $h/U=1.0$.



\comment{---- Below is copy/past of old fluctuation vs ntrap figure: todo: pull out useful text, move rest into thesis --------}
        \daa{Todo: merge/move caption text for removed figures into body text. Add correct color/marking description to caption. Make font size in figures smaller}
        \textit{Number fluctiona as a function of trapped and escapted
        atoms.}
        Legend in (a) applies to all figures. Barrier heights of $h/U = 0.9,
        1.0, 1.5, 2.0$ are red, blue, green, purple \daa{(todo: color-code
        plots)}, respectively. For (a)-(c), changing the barrier height does
        not cause significant deviation in overal trends. Different barrier
        heights cuase a small difference in the ground state,
        $\braket{\hat{n}_\mathrm{trap}}/N \approx 1$, which is most
        significant for weaker $U$. More Mott-like, stronger $U$, curves are
        bounded from above by more for Superfluid-domianted, weaker $U$,
        curves. It can be seen how the data interpolates between the curves
        for a perfect Mott-state with box-boundary conditions and a
        Superfluid state with box-boundary conditions, for $N=L$ and for
        $N=10$, $L \rightarrow \infty $ \daa{(Add these curves to the
        figures)}. (d) either unconverged data or just noise due to dividing
        two small numbers. From fits \daa{(todo: fit data)}, $\braket{(\Delta
        n_\mathrm{trap})^2} \sim \braket{n_\mathrm{trap}}$ and
        $\braket{\Delta n_\mathrm{esc}} \sim \braket{n_\mathrm{esc}}^2$.
        Scaling in the trap (b) deviates from linear when there are few atoms
        remaining, $\braket{n_\mathrm{trap}}/N \lessapprox 0.15$. Deviations
        for escaped atoms (c) occur for \daa{(??large??small??$U$??$h/U$??)}
        near $\braket{n_\mathrm{esc}}/N \approx 0.5$.

% todo: Figures b and c have been switched. Replace all fig(b) with fig(c)!
To remove the different time scales from different barrier heights, $h/U$,
i.e., the different tunneling rates, we look at fluctuations as a function of
atoms in Figure.~\ref{fig:number_fluc_combined}. First, let's globally
consider the similarities and differences between all plots, and delve into
seperately each plot afterwards. Note the change in direction of time, for
Figs.~\ref{fig:number_fluc_combined}(a,c), $t=0$ occurs at $n_\mathrm{trap}
/N =1$, initially most atoms are in the well, and at $n_\mathrm{esc} /N =0$
for Figs.~\ref{fig:number_fluc_combined}(b,d). Removing the different
tunneling rate time scales immediately shows that, as a function of
$n_\mathrm{trap}$, weaker $U$ curves have larger absolute and relative
fluctuations in the well than stronger $U$. Another striking feature in
Figs.~\ref{fig:number_fluc_combined}(a,c), is how different barrier heights
do not cause singificant deviations along a given $U$ curve. While there is a
small differece, due to $h/U$, in fluctuations between initial states for
weaker $U$, Figs.~\ref{fig:number_fluc_combined}(a,c), overall fluctuations
of atoms are not strongly influenced by escaped atoms. The same cannot be
said about number fluctuations of atoms in the escape region,
Figs.~\ref{fig:number_fluc_combined}(b,d), where it's not immediately clear
which curves have the same $U$; newly escaping atoms are crashing into
already escaped atoms.

\comment{{Need to outline/draft/rewrite the following paragraphs to
incorporate Mott SF limit lines and discussion!}}


Relative number fluctuations inside the trap,
Fig.~\ref{fig:number_fluc_combined}(c), show a strong \daa({todo: quantify
strong}) linear dependence when most of the atoms are in the well, deviating
when approaching no trapped atoms, $\mathrm{ntrap} \rightarrow 0$. Relative
number fluctuations always increase as atoms escape, as opposed to absolute
number fluctuations which depends on $U$. This is consistent with the
theoretically perfect Superfluid and Mott-insulator curves \daa{(todo: add
these curves)}. As atoms escape, a Mott insulator would expand into a
superposition of degenerate zero energy states, while a superfluid is
initially delocalized over all sites and thus would not increase in relative
fluctuations. Our system, which includes atoms escaped into a barrier and
finite-size effects, shows behaviors of both limits; strong $U$,
Mott-dominated, curves increase rapidly, while weak $U$,
superfluidity-dominated, cruves grow more weakly.

Absolute number fluctuations in the escape region,
Fig.~\ref{fig:number_fluc_combined}(b), start near zero then rapidly increase
towards $1$. This is the exact behavior that would be expected of perfect
Mott or Superfluid states in an infinite lattice, \daa{(add theory curve to
plot)}. There is some deviation from linear dependence on $n_\mathrm{esc}$
for lower $U$. However, despite the fact that the theoretical curves are for
a state which has already been allowed to find a ground-state covering the
whole lattice, our simulations, which has atoms continuously escaping and
spreading out into our pseudo-free lattice, are surprisingly close to the
theoretical curves. This suggest that as the atoms are escaping and spreading
into the lattice, they are maximizing fluctuations locally.

For fluctuations, the main contribution of the barrier
height is to change the time-scale of fluctuations, assuming the barrier is
large enough to capture a meta-stable state but also small enough to avoid
self-trapping.

Fig.~\ref{fig:number_fluc_combined}(d). This data is so noisey, let's wait until convergence to flesh out.


\comment{(todo: Outline fluctuation time deriviatives text)}


Figures.~\ref{fig:g2_for_U} and ~\ref{fig:g2_for_barrier} show how $U$ and $h/U$, repsectively, affect correlations. The diagonal is set to zero to more clearly see the off diagonal structure. Also note, this measure is symmetric, $g_{ij}^2 = g_{ji}^2$.
All figures can be partitioned into 4 distinct regions.
First, the bottom left of each figure shows correlations of all atoms inside the well, a square region formed by all sites $1$ to $10$. Second, the largest region is given by all atoms in the escaped region, all sites greater than $10$, the square region in the top right corner of all figures. And finally, there are 2 rectangular regions giving the correlations between escaped and trapped atoms, in the top left and bottomr right regions of the figures.


Beginning with $U = 2.0$, there are additional off-diagonal ``lines'' in the escaped region. These additional lines start at site $(1,20)$ and continue through the barrier-escape boundary, at sites $(10,30)$, nearly extending out to site $50$. These additional off-diagonal lines are not as concentrated as the main diagonal, being about $1/2$ \daa{(This is a guesstimate, need to quantify!)}. All lines have the ``spread-out'' phenomenom near the fruthest out portion, taking on a more defined ``cone-like'' appearance with less extent.

